A Large Dimensional Analysis of Multi-task Semi-Supervised Learning

This article conducts a large dimensional study of a simple yet quite versatile classification model, encompassing at once multi-task and semi-supervised learning, and taking into account uncertain labeling. Using tools from random matrix theory, we characterize the asymptotics of some key functionals, which allows us on the one hand to predict the performances of the algorithm, and on the other hand to reveal some counter-intuitive guidance on how to use it efficiently. The model, powerful enough to provide good performance guarantees, is also straightforward enough to provide strong insights into its behavior.

==> class_imbalances.dat <==
nl m_naive_th_1 m_naive_th_2 m_opt_th_1 m_opt_th_2 m_naive_th_avg m_naive_emp_1 m_naive_emp_2 m_opt_emp_1 m_opt_emp_2 m_naive_emp_avg
100 0.06554980705787043 0.4057826488161972 0.19399829217237716 0.19399829217237716 0.3717593646403645 0.0651 0.39980000000000004 0.22125000000000003 0.22079999999999983 0.36633000000000004
200 0.08736139571672195 0.3327588416673643 0.18480738772367883 0.18480738772367883 0.2836793524772358 0.08760000000000001 0.3260500000000002 0.18905000000000002 0.1883 0.2783600000000001
300 0.11258015748663701 0.27265293836665444 0.18129917762245287 0.18129917762245287 0.22463110410264925 0.11125000000000006 0.26625000000000004 0.17804999999999999 0.17634999999999998 0.21975000000000006
400 0.1429279539671383 0.2221136798723377 0.17968485243576432 0.17968485243576432 0.19043938951025796 0.14654999999999993 0.22254999999999994 0.18149999999999994 0.18109999999999998 0.19214999999999996
500 0.17920370178592065 0.17920370178592065 0.17920370178592065 0.17920370178592065 0.17920370178592065 0.1837 0.18179999999999993 0.1837 0.18179999999999993 0.18274999999999997
600 0.2221136798723377 0.1429279539671383 0.17968485243576432 0.17968485243576432 0.19043938951025796 0.22185000000000002 0.14159999999999998 0.17949999999999997 0.17875 0.18975
700 0.27265293836665444 0.11258015748663701 0.18129917762245287 0.18129917762245287 0.22463110410264925 0.2758000000000001 0.11855 0.1864 0.18365000000000006 0.22862500000000008
800 0.3327588416673643 0.08736139571672195 0.18480738772367883 0.18480738772367883 0.2836793524772358 0.32785000000000003 0.08415000000000004 0.18815 0.18825 0.27911
900 0.4057826488161972 0.06554980705787043 0.19399829217237716 0.19399829217237716 0.3717593646403645 0.40955000000000014 0.0699 0.22620000000000004 0.22545000000000004 0.3755850000000001


==> correlation_labels_2.dat <==
beta y_opt_1_1 y_opt_1_2 y_opt_2_1 y_opt_2_2 y_naive_1 y_naive_2
-0.99 -1.0151846040540848 1.0151846040540997 0.9845812407777893 -0.9845812407777901 -1.0 1.0
-0.8857894736842105 -1.1381394498042245 1.138139449804218 0.8394275387425308 -0.8394275387425282 -1.0 1.0
-0.781578947368421 -1.215485729753823 1.215485729753823 0.7229069378314301 -0.7229069378314301 -1.0 1.0
-0.6773684210526316 -1.2659051431085864 1.2659051431085862 0.6304634554446618 -0.6304634554446619 -1.0 1.0
-0.5731578947368421 -1.3004623731603036 1.3004623731603038 0.5556956145177574 -0.5556956145177543 -1.0 1.0
-0.46894736842105256 -1.3257933461094646 1.3257933461094646 0.4922113401902326 -0.49221134019023277 -1.0 1.0
-0.36473684210526314 -1.346303702008196 1.346303702008189 0.4329738351898815 -0.4329738351898814 -1.0 1.0
-0.2605263157894737 -1.3654452915139803 1.3654452915139819 0.3681835899144559 -0.3681835899144559 -1.0 1.0
-0.15631578947368419 -1.3864354725359207 1.38643547253592 0.2789205630535356 -0.2789205630535357 -1.0 1.0
-0.052105263157894655 -1.4096340268349659 1.4096340268349652 0.11371855780405524 -0.11371855780405565 -1.0 1.0
0.05210526315789488 -1.4096340268349659 1.4096340268349659 -0.11371855780405463 0.1137185578040557 -1.0 1.0
0.15631578947368419 -1.3864354725359207 1.38643547253592 -0.2789205630535356 0.2789205630535357 -1.0 1.0
0.2605263157894737 -1.3654452915139803 1.3654452915139819 -0.3681835899144559 0.3681835899144559 -1.0 1.0
0.36473684210526325 -1.346303702008196 1.346303702008189 -0.4329738351898814 0.4329738351898815 -1.0 1.0
0.46894736842105256 -1.3257933461094646 1.3257933461094646 -0.4922113401902326 0.49221134019023277 -1.0 1.0
0.5731578947368421 -1.3004623731603036 1.3004623731603038 -0.5556956145177574 0.5556956145177543 -1.0 1.0
0.6773684210526316 -1.2659051431085864 1.2659051431085862 -0.6304634554446618 0.6304634554446619 -1.0 1.0
0.7815789473684212 -1.215485729753823 1.215485729753823 -0.7229069378314301 0.7229069378314301 -1.0 1.0
0.8857894736842107 -1.138139449804218 1.1381394498042245 -0.8394275387425282 0.8394275387425312 -1.0 1.0
0.99 -1.0151846040540848 1.0151846040540997 -0.9845812407777893 0.9845812407777901 -1.0 1.0


==> correlation_perf_2.dat <==
beta m_naive_th m_opt_th m_naive_emp m_opt_emp s_naive_emp s_opt_emp best
-0.99 0.6355476277357957 0.35243380418837494 0.6332799999999998 0.3537199999999999 0.0033831961220124364 0.002980069797840313 0.3513081950917263
-0.8857894736842105 0.6187880448285824 0.3648099221576361 0.62084 0.36619999999999997 0.0030046870053301723 0.003049655718273787 0.3634990611751664
-0.781578947368421 0.6015503744457976 0.3767701998853521 0.602 0.37552 0.00314833289218278 0.0025949366080889147 0.37528521003834936
-0.6773684210526316 0.5837605687639444 0.38821151890647765 0.57964 0.39324000000000014 0.003127219851561446 0.0030909907796691995 0.386596340028053
-0.5731578947368421 0.5653155755188575 0.3989857182840981 0.5644800000000001 0.39903999999999995 0.003441060301709342 0.0033361630655589967 0.39730490425743314
-0.46894736842105256 0.5460652515757827 0.4088816285492164 0.54304 0.40863999999999995 0.0034204654654008716 0.0035429795370563464 0.40720878989056897
-0.36473684210526314 0.5258118163530698 0.41760289657475175 0.5204400000000001 0.41544 0.0032475935706304153 0.003214477251436071 0.4160111410469819
-0.2605263157894737 0.5043290898112947 0.4247496855678755 0.50112 0.42888000000000015 0.0032673316329996267 0.0028636089118453303 0.42330742978084623
-0.15631578947368419 0.4815345648472624 0.42982540881567766 0.48056 0.4238000000000001 0.0032318514817361284 0.0033639857312420334 0.42860522892453
-0.052105263157894655 0.45879890027933606 0.43230591094363924 0.46087999999999996 0.43544 0.0033454829247808156 0.0034302279807616283 0.4314144948293852
0.05210526315789488 0.44939418440789486 0.43230591094363924 0.45184 0.43432000000000004 0.003847043540174714 0.0033619898869568293 0.4314144948293852
0.15631578947368419 0.44450346918094397 0.42982540881567766 0.4418000000000001 0.42696 0.003734969879396619 0.003488779729360969 0.42860522892453
0.2605263157894737 0.4364932547783185 0.4247496855678755 0.43459999999999993 0.42036000000000007 0.002890743848908096 0.0033519403335978393 0.42330742978084623
0.36473684210526325 0.4263595912179125 0.41760289657475175 0.4269200000000001 0.41476 0.0028170083421956696 0.0031838065267851936 0.4160111410469819
0.46894736842105256 0.4149873072366442 0.4088816285492164 0.41692 0.40984000000000004 0.003101408712182255 0.003249329777046337 0.40720878989056897
0.5731578947368421 0.4029021687445396 0.3989857182840981 0.40284 0.39880000000000004 0.0032903714076073535 0.0033721209942705207 0.39730490425743314
0.6773684210526316 0.39042813459255576 0.38821151890647765 0.38488 0.3804 0.0030862689448588254 0.003066985490673213 0.386596340028053
0.7815789473684212 0.3777750605857733 0.3767701998853521 0.3754 0.37427999999999995 0.0031846506872811034 0.003177548740774877 0.37528521003834936
0.8857894736842107 0.365081100187721 0.3648099221576361 0.3631999999999999 0.3618399999999999 0.003032094985319557 0.003091883568312365 0.3634990611751663
0.99 0.35243585026865776 0.35243380418837494 0.3504399999999999 0.3504399999999999 0.0030556937019276 0.003068756099790272 0.3513081950917263


==> imbalances_labels.dat <==
nl y_opt_1 y_opt_2 y_naive_1 y_naive_2 threshold_opt threshold_naive
100 -1.409588877325746 -0.11427684332157155 -1.0 1.0 -0.39202315982914493 0.0
200 -1.4118910670321538 0.08101613934774575 -1.0 1.0 -0.3507856069881921 0.0
300 -1.3709265630571519 0.3472180276199775 -1.0 1.0 -0.2514691682519792 0.0
400 -1.2440817936528676 0.6725031529304972 -1.0 1.0 -0.13069842502007725 0.0
500 -1.0000000000000002 0.9999999999999999 -1.0 1.0 0.0 0.0
600 -0.6725031529304961 1.244081793652868 -1.0 1.0 0.1306984250200771 0.0
700 -0.34721802761997816 1.3709265630571519 -1.0 1.0 0.2514691682519792 0.0
800 -0.08101613934774642 1.4118910670321538 -1.0 1.0 0.3507856069881921 0.0
900 0.11427684332157155 1.409588877325746 -1.0 1.0 0.392023159829145 0.0


==> nb_donnees_sup.dat <==
nl1 ni1 nl2 ni2 nl3 ni3 nl4 ni4 nl5 ni5
20 53.0 20 50.0 20 39.0 20 27.0 20 20.0
58 134.0 117 240.0 76 134.0 25 34.0 51 51.0
63 144.0 194 382.0 84 146.0 29 38.0 76 76.0
72 162.0 235 458.0 131 222.0 35 46.0 114 114.0
134 281.0 237 462.0 156 263.0 55 72.0 140 140.0
159 329.0 284 549.0 173 290.0 69 88.0 148 148.0
166 342.0 313 603.0 254 423.0 112 143.0 167 167.0
265 529.0 352 675.0 315 523.0 125 158.0 212 212.0
284 565.0 363 696.0 354 587.0 254 323.0 221 221.0
400 786.0 400 765.0 400 664.0 400 509.0 400 400.0


==> ratio_conf.dat <==
conf ratio_1 ratio_2 ratio_3
0.5 0.8933002481389578 0.5211222471463142 0.30043574650256105
0.55 0.8933002481389578 0.5244720248223401 0.29902796887978644
0.6 0.8949276049870012 0.5341609278724175 0.30410895302948243
0.65 0.8974139407432782 0.5511857037669031 0.32649331228711476
0.7 0.9020312918404042 0.5749747016008095 0.3658110906848487
0.75 0.9074640651157422 0.6091685288760867 0.42289516396603216
0.8 0.9164755723113996 0.6532398814305899 0.4991796771632708
0.8500000000000001 0.9266864475054529 0.7128497362335052 0.5941941336558816
0.9 0.9424460431654675 0.7882201534321674 0.7061888860604065
0.95 0.9635698669881293 0.882006396229591 0.8475459626547813
1.0 1.0000000000000002 1.0000000000000002 1.0000000000000002


==> ratio_diff.dat <==
diff ratio_1 ratio_2 ratio_3
0.25 0.8933002481389578 0.9020312918404042 0.9424460431654675
0.3333333333333333 0.7732415150024595 0.795023516917008 0.8847698022588271
0.41666666666666663 0.641274935070233 0.6774985993190535 0.8301647655259823
0.49999999999999994 0.5211222471463142 0.5749747016008095 0.7882201534321674
0.5833333333333333 0.426139444103083 0.49125 0.7535111125313564
0.6666666666666665 0.35432804646235455 0.42234222616265016 0.7290941978572423
0.7499999999999999 0.30043574650256105 0.3658110906848487 0.7061888860604065
0.8333333333333333 0.2570461494857442 0.3204435656481236 0.6914550466248316
0.9166666666666665 0.22172386070325403 0.28530981160840685 0.6790790098924361
0.9999999999999998 0.19298130749337092 0.2591579016782617 0.6742729690314834
1.083333333333333 0.16944159007782253 0.2377699238188391 0.6658947784586711
1.1666666666666665 0.14762041894649866 0.2226534283245755 0.6626387522832655
1.2499999999999998 0.13069287175138436 0.21057519713517717 0.6569983700422118
1.333333333333333 0.11572125801472778 0.20090483858599803 0.6539192168499287
1.4166666666666665 0.10212611145518886 0.1935865228313876 0.6528058470142024
1.4999999999999998 0.09302582472640637 0.18773063281464583 0.6514891971044925


==> real_multi_task.dat <==
nl m_single_emp m_multi_emp s_single_emp s_multi_emp
4 0.18330000000000002 0.024900000000000002 0.026529836034171035 0.0017971644332113854
8 0.1065 0.0253 0.016372690676855775 0.001818845787855584
12 0.051 0.0239 0.00719027120489902 0.0015446035089951079
16 0.028999999999999998 0.021499999999999995 0.002541653005427767 0.0016446884203398526
20 0.0334 0.022100000000000005 0.002609367739510857 0.0015497741770980698
30 0.028900000000000002 0.0216 0.002070217379890334 0.0015712415473121883
40 0.0252 0.021099999999999997 0.002049194963882158 0.0014091841611372162


==> real_naive.dat <==
nl m_naive_emp m_opt_emp s_naive_emp s_opt_emp
10 0.07550000000000001 0.03250000000000001 0.018767658351536556 0.0062549980015984006
20 0.23500000000000001 0.0335 0.06007495318350235 0.004530452516029717
30 0.6329999999999999 0.029000000000000005 0.049296044466062394 0.003987480407475377
40 0.8365 0.026500000000000003 0.024627728275259175 0.004530452516029717


==> real_semi_sup.dat <==
nu m_sup_emp m_opt_emp s_sup_emp s_opt_emp
100 0.020999999999999998 0.020499999999999997 0.0017233687939614088 0.0017051392904979933
200 0.0226 0.021349999999999997 0.0016469365500832143 0.0015457279838315668
400 0.02235 0.020275 0.001548313598726046 0.0014256117108104858
600 0.022566666666666665 0.019633333333333332 0.0015674501586972391 0.0013712484174000794
1000 0.022649999999999997 0.018830000000000003 0.0015325387433928058 0.0012130997485779972
1500 0.022446666666666667 0.017259999999999998 0.0015265954859679687 0.0010420021326487026
2000 0.022670000000000003 0.01642 0.0015118898769421005 0.0009288358304888975
2500 0.022907999999999994 0.015743999999999998 0.0014927971596971907 0.0008446446826920773
3000 0.022970000000000004 0.015233333333333331 0.0014922249979290804 0.0007822545763510894

